Deep TAMER: Interactive Agent Shaping in High-Dimensional State Spaces

While recent advances in deep reinforcement learning have allowed autonomous learning agents to succeed at a variety of complex tasks, existing algorithms generally require a lot of training data. One way to increase the speed at which agents are able to learn to perform tasks is by leveraging the input of human trainers. Although such input can take many forms, real-time, scalar-valued feedback is especially useful in situations where it proves difficult or impossible for humans to provide expert demonstrations. Previous approaches have shown the usefulness of human input provided in this fashion (e.g., the TAMER framework), but they have thus far not considered high-dimensional state spaces or employed the use of deep learning. In this paper, we do both: we propose Deep TAMER, an extension of the TAMER framework that leverages the representational power of deep neural networks in order to learn complex tasks in just a short amount of time with a human trainer. We demonstrate Deep TAMER's success by using it and just 15 minutes of human-provided feedback to train an agent that performs better than humans on the Atari game of Bowling - a task that has proven difficult for even state-of-the-art reinforcement learning methods.

==> responses.txt <==
Thanks to each of the reviewers for taking the time to read our paper and provide their feedback. We also very much appreciate the several positive comments we received on this work. Due to space constraints, we will focus here only on responding to the concerns raised.




Reviewer 1
  *Comments:
    (C1) "There appears to be little technical contribution ... interesting components, e.g., importance weights, replay buffers, are from prior work ... The contribution can be made stronger if the technical contributions were more clearly stated ..."
    (R1) We can certainly understand the reviewer's point that the paper could more clearly state our technical contributions, though we respectfully argue that they are more significant than the reviewer seems to imply.

    First, while we have indeed chosen here to operate within the TAMER framework, we believe that our work has the potential to be the first contribution in the literature that successfully uses this framework in a domain with pixel-level video state spaces. Domains such as these constitute some of the most complex currently studied within the community, and they were, until now, inaccessible to TAMER. Since the use of deep learning has enabled this newfound access, we believe that the work is indeed a significant technical contribution.

    Second, while several of the components we propose here are indeed inspired from those that currently exist in the literature, the technical contribution of our work is that of bringing them to bear here in a unique way to solve the unique problem of learning, in real time, from human interaction. For example, our technical contribution is not that of simply using importance-weighted loss function to perform supervised learning, but rather that of proposing a technique by which to compute the weights such that the learned function is better able to handle ambiguous human feedback. With respect to this point, we want to further mention that this importance-weighted technique is unique compared to the way this credit assignment task was handled even in the original TAMER work. With respect to the replay buffer, our technical contribution is that of storing human feedback and using the buffer to enable higher-rate learning for the express purpose of making better use of limited time with the human. Contrast this to the way replay buffers are used in recent deep reinforcement literature, which is as a means by which to improve the learning stability as opposed to overcoming inaccessibility of training data.

    In the final version of the paper, we will modify the discussion in the introduction and in the sections related to these various components in order to more clearly state our technical contributions as described above.

    (C2) "Fig. 3 should have error bars; are the results statistically significant at the 15 minute mark?"
    (R2) This is an excellent point. Yes, the results are statistically significant at the 15-minute mark, and we will adjust the figure in the final version to include the across-subject error bars.

    (C3) "A more appropriate baseline would make for more convincing results, e.g., using 15 minutes of human playing to train a model either via Deep-IRL or imitation learning. Is there benefit to using the interactive approach rather than an 'offline' approach?"
    (R3) First, yes, we do believe that there is benefit to using an interactive approach rather than an "offline" approach such as IRL or imitation learning. Though it is not the case for Atari games, there could be many tasks, especially in robotics, for which it is impossible to gather an expert demonstration from a human. In these cases, an critique-based approach such as TAMER is still applicable. Moreover, performing the learning online during the iteraction allows the human trainer to more easily observe the effect of their training versus an offline technique.

    Second, we note that the work of (Hester et al., arXiv) provides exactly the baseline that the reviewer has asked for. In particular, Table 1 of that work reports a Bowling score of 101.7 when applying their DQfD technique that combines both demonstrations and deep Q learning, which is inferior the average score of ~180 that we observed with Deep TAMER. Further, the DQfD result utilizes between one and four hours of deomonstration data. We will update Figure 3 to include the 101.7 score in a similar manner as the currently-displayed "Human Trainers" and "Expert Human" results.




Reviewer 2
  *Questions:
    (Q1) "Why use two frames of the game screen as input? Why not 1? or 5?"
    (A1) The reviewer raises an interesting question. Unfortunately, to study such changes to model hyperparameters, we require human interaction data from trials where the learner used these hyperparameters in order to quantify the effect, and we only had very limited access to this data. As a result, we selected 2 frames as the input based on intuition: we knew from past studies in deep reinforcement learning that using multiple frames seems to work better than a single frame, but we also wanted to try to keep the number of parameters in our network small. We found that 2 frames seems to work reasonably well for Deep TAMER in our domain, but we unfortunately must leave it to future work to explore the efficacy of other hyperparameter choices.

    (Q2) "The autoencoder portion of the DNN is operating as a feature selector system. How does using this approach compare to other feature selection techniques?"
    (A2) The reviewer's interpretation that the autoencoder operates as a feature selector systems is valid, though we would like to note that it is learned from the environment in a pre-training phase as opposed to being fixed. We decided to use a CNN in the proposed system because CNNs have proven extremely successful for many pixel-level tasks in machine learning. Trying other feature selection systems is of interest to us, but, as above, exploring others would have required much more human interaction data than we had access to. While we are only able to present the CNN-based system that worked for us, we are interested in trying others, though we are not sure which the reviewer has in mind since we believe the learned feature selection from the autoencoder would be superior to many fixed feature selection schemes.

    (Q3) "How sensitive is the proposed technique to parameter changes, i.e., if w is non uniform, or over a different interval?"
    (A3) This is an interesting question, and, in the course of this work, we were indeed able to try a different w but omitted this discussion due to space constraints. Due to limited access to human interaction data, we were only able to study the use of the specific Gamma(2.0,0.28) distribution as $f_{delay}$, as in (Knox and Stone, 2009), but we found empirically that this choice was inferior to the uniform buffer. With the extra page limit for the final paper, we will now include a new figure like Figure 3 along with this corresponding discussion in the final version of the paper.

    (Q4) "The explanation of z, the fully-connected portion of the DNN is a little unclear. Please provide a diagram. And, my understanding is that the entirety of learning in this approach is in training the weights of this portion of the network via SDG [sic]. Please provide additional details explaining how this occurs, particularly around how the multiple outputs (corresponding to the different actions) are trained (in series, in parallel?)"
    (A4) The reviewer is correct in saying that we learn the weights for the fully-connected portion of $\hat{H}$ using SGD during the interaction with the human. However, we would like to point out that, though not during the interaction with the human, we do also *learn* the weights of the convolutional portion of the DNN in a pre-interaction phase.

    Regarding the question about how z is learned with respect to multiple outputs, we agree that the current description is ambiguous. More explicitly, our training procedure is as follows. Given a state-action pair $(s,a)$, $H(s,a)$ is the value obtained when using $s$ as the input to the network and, from the multiple outputs generated by the network, selecting the specific output corresponding to $a$. Training is done by feeding the scalar error signal $\ell$ back into this specific output only (i.e., using errors of $0$ for all other outputs). We will add this description in the final version of the paper.

    (Q5) "With one output of the DNN per action, will this approach scale to high-dimensional output spaces?"
    (A5) While this is an interesting question, it is one that we believe is outside the scope of the current work. That said, while there are many useful domains with relatively low-dimensional discrete action spaces, it is an interesting direction for future research. Given the success of deep convolutional networks for tasks with thousands of output dimensions (e.g., those used in object classification), we see no reason to expect that our approach wouldn't also be able to handle output dimensions of that size.

  *Comments:
    (C1) " ... I do not see how this approach will be useful in any other than toy domains ... "
    (R1) Respectfully, we think that the approach holds a lot of promise beyond just toy domains. In fact, our entire motivation for studying the use deep neural networks in the context of TAMER was explicitly to extend the usefulness of TAMER to more practical domains. While we concede that Bowling is indeed a "toy domain," we note here that the agent is learning over a pixel-level state space in an end-to-end fashion without the need for hand-crafted features. Since these are the same types of state spaces present in more practical domains, e.g., robots with camera sensors, we believe that the technique holds promise for being useful in these domains as well.

    (C2)  " ... I do not see how ... the approach is anything more than the incremental combination of already-known techniques, i.e., using a Deep Neural Network as a function approximator ..."
    (R2) While the reviewer is correct in that that we did rely here on several known techniques, we respectfully disagree that our contribution is incremental. We brought to bear these tools in a unique way for the unique problem of learning from human interaction, and, as a result were able to extend TAMER such that it is able to operate in a more end-to-end fashion and be applied to domains with higher-dimensional state spaces. More details are given in our response to (C1) from Reviewer 1.




Reviewer 3
  *Questions:
    (Q1) "What are the specific implementation differences between the Deep TAMER approach and the chosen instantiation of TAMER from Knox and Stone. What ... has ben carried over verbatim, and what has been approximated?"
    (A1) We agree that this should be made more clear, and we will amend the final version of the paper to include these details. In brief, there are several key differences between TAMER and Deep TAMER:
      (a) The specific loss function used (5) is different than that used by TAMER. TAMER uses a loss function that assigns an *weighted target* to a state-action pair, whereas our technique assigns a weight to the *loss* induced by setting assuming the target is the exact value indicated by the human. We believe this is more faithful to the idea that the the human reward signal applies probabilistically to various state-action pairs.
      (b) The frequency of learning. TAMER learns from each state-action pair a single time upon it "timing out", whereas Deep TAMER holds state-action pairs in a feedback replay buffer and may continue to learn from them well into the future.
      (c) The function approximation model. All previous TAMER work has used a fixed feature generation process followed by a linear function, whereas we have utilized learned deep neural networks in both of these phases.
    Deep TAMER is identical to TAMER in all other ways, including, e.g., the credit-assignment calculation, etc.

    (Q2) "Was the TAMER comparison implementation used directly as written from Knox and Stone 2009, or from one of the instantiations cited in the most current descriptions by Knox 2012 (i.e., one of the different instantiations list in Chapter 3 of his PhD thesis)? And, a bit more broadly, what knobs and levers had to be set for all the competitor algorithms, or were they implemented and executed exactly as listed in the source papers cited?"
    (A2) We agree that this should be made more clear, and we will amend the final version of the paper to include these details. In short, we implemented a version of TAMER very close to Algorithm 2 of (Knox and Stone, 2009) with the same uniform credit assignment window that we used for Deep TAMER. The only major difference in our implementation is that a unique linear parameter vector, $w$, is learned for each discrete action (i.e., for each state-action pair, we make updates only to the corresponding $w$ as in (Knox and Stone, 2009)), which is more closely matches the Deep TAMER network structure. The other algorithms were executed exactly as listed in the source papers cited. 

    (Q3) "Are the authors sure the uniform interval [0.2,4] is the best choice? It is a reasonable one, to be sure, but how in particular did they settle upon 4s? Was the choice for uniformity made so as to simplify the creation of Algorithm 1, or for other reasons?"
    (A3) This is an interesting question that motivates future work. The [0.2,4] credit assignment scheme was one of two we tried in this work. We also tried Gamma(2.0,0.28) as in (Knox and Stone, 2009) and plan to include a new figure and discussion as described in (A3) for Reviewer 2. We were not able to explore other credit assignment schemes, including other uniform intervals, due to limited access to human interaction data. The left end of the interval (0.2) was chosen based on discussion in (Knox and Stone, 2009) regarding human reaction time. The right end of the interval (4) was chosen based on our intuition for how Bolwing proceeds. We will include this discussion of how the interval selection was done in the final version of the paper.

    (Q4) "In Algorithm 1, does the notation 'H^_o = 0" mean exactly what it says? Or is it shorthand?"
    (A4) The reviewer has actually pointed out an error in our manuscript in that the implemented network is initalized randomly using to standard DNN approaches; something that has been found to be critical to their effectiveness. This means that the outputs of $\hat{H}_0$ are actually initially random instead of 0. While this may cause early iterations to be slightly different than those resulting from a 0 initialization, we expect any differences will disappear after a few iterations of learning. Thanks to the reviewer for pointing this out and we fix this eror in the final version of the paper. We will also include the above discussion as a difference between TAMER and Deep TAMER.

    (Q5) "Why no comparison to TAMER+RL?"
    (A5) Certainly combining this approach with reinforcement learning is of interest, but it is outside the scope of this manuscript. Here, we seek simply to propose and study a technique for extending the applicability of TAMER itself to higher-dimensional state spaces. Therefore, since Deep TAMER did not perform RL before, during, or after the human interaction, we do not think it fair to compare it with any technique that does. We are, however, interested in pursuing this direction in future work.

    (Q6) "I would have expected that there would be an equal number of human participants for both TAMER and Deep TAMER. ... did the authors have a full cohort of both and have to rule out some runs, or was there another reason for the disparity between the groups? If possible, both groups should be equal in size."
    (A6) We agree that an equal number of participants should comprise the presented results for both TAMER and Deep TAMER. At the time of submission, the data from 9 participants training via Deep TAMER and the data from 5 participants training via TAMER was available. We will update the final version of the paper to include data from 9 participants training via TAMER; it does not change the qualitative results.

    (Q7) "How did the authors settle on Bowling as the game of choice? Were other games tried? ... What the authors mean I think is that Deep TAMER was able to do this *on Bowling*. This should be stated as such ... it is important to clarify the scope of the success of the results."
    (A7) This is an excellent point and we will update the final version of the manuscript to add this clarification. Due to our limited access to human interaction data, we chose to present Bowling as it was the only domain for which simultaneously had data and positive training results. There are, however, many domains and/or hyperparameter settings that we have not yet been able to experiment with, and we are optimisitc that TAMER can yield positive results with many of them.

  *Comments:
    (C1) "References have some incorrect formatting."
    (R1) Thanks for catching this. We will correct this formatting in the final version of the paper.

    (C2) "The text in the CNN diagram of Fig. 2 bleeds into the boxes"
    (R2) Thanks for catching this. We will reformat this figure as suggested in the final version of the paper.

    (C3) "While trends seem clear in Fig. 3, adding a standard deviation envelope to the traces in this plot would help confirm the range of performances"
    (R3) This is an excellent suggestion and we will include these envelopes in the final version of the paper.

    (C4) "Typo scavenger hunt"
    (R4) Thanks for catching this. We will correct this (and other typos we are able to find) in the final version of the paper."

    (C5) "Reference section has some formatting and capitalization inconsistencies that should be cleaned up."
    (R5) Thanks for catching this. We will correct the reference formatting in the final version of the paper.


==> responses_collated.txt <==
Thanks to each of the reviewers for taking the time to read our paper and provide valuable insight and feedback. We also very much appreciate the several positive comments we received on this work. Due to space constraints, we will focus here only on responding to the concerns raised.

There were several excellent questions and comments regarding the presentation of results. Both R1 and R3 asked for error bars in Figure 3, R1 asked for an additional baseline in that figure, and R3 asked for details of how TAMER was implemented and also to clarify the different number of participants used to generate TAMER and Deep TAMER results. First, yes, the results shown in Figure 3 are statistically significant at the 15-minute mark, and we will adjust the figure in the final version to the across-subject error bars. Moreover, R3 makes a good point that an equal number of participants should comprise the presented results for both TAMER and Deep TAMER. At the time of submission, only the data from all 9 participants training via Deep TAMER and just 5 participants training via TAMER was available. We will update the final version of the paper to include data from 9 participants training via TAMER; it does not change the qualitative results. Regarding the exact implemented version of each algorithm we compared against, we agree that this should be made more clear, and we will amend the final version of the paper to include these details. In short, we implemented a version of TAMER very close to Algorithm 2 of (Knox and Stone, 2009) with the same uniform credit assignment window that we used for Deep TAMER. The only major difference in our implementation is that a unique linear parameter vector, $w$, is learned for each discrete action (i.e., for each state-action pair, we make updates only to the corresponding $w$ as in (Knox and Stone, 2009)), which is more closely matches the Deep TAMER network structure. The other algorithms were executed exactly as listed in the source papers cited. With respect to R1's request for a baseline using deep IRL or imitation learning, we note that the work of (Hester et al., arXiv) provides exactly this. In particular, Table 1 of that work reports a Bowling score of 101.7 when applying their DQfD technique that combines both demonstrations and deep Q learning, which is inferior the average score of ~180 that we observed with Deep TAMER. Further, the DQfD result utilizes between one and four hours of demonstration data. We will update Figure 3 to include the 101.7 score in a similar manner as the currently-displayed "Human Trainers" and "Expert Human" results.

Another concern brought up by all three reviewers was that of the technical contribution and applicability of Deep TAMER. R1 asked for the contributions to be more clearly stated, R2 said that the approach seemed incremental, R3 wondered what the specific differences were between our technique and the original TAMER technique, and R2 and R3 both expressed doubt regarding its applicability to anything beyond "toy domains" such as Bowling presented here. We agree that these concerns should be addressed more explicitly in the text, but we respectfully argue that the work is indeed a significant technical contribution in its own right and has great potential to be applicable to many more domains. First, while we have indeed chosen here to operate within the broad framework of TAMER, there are several significant differences between Deep TAMER and TAMER:
      (a) The specific loss function used, (5), is slightly different than the one used by TAMER. TAMER implicitly uses an unweighted loss function that seeks to minimize the difference between the human reward and the weighted sum of predicted values *over a window* of state-action pairs, whereas our technique uses a weighted loss that seeks to minimize the difference between the human reward and the predicted value for each state-action pair *individually*. We believe this is more faithful to the idea that the the human reward signal applies probabilistically to single state-action pairs, and that bringing the weighted loss function to bear in addressing this problem constitutes more than simply re-using prior work.
      (b) The frequency of learning. TAMER learns, at most, a single time from each state-action pair, whereas Deep TAMER holds state-action pairs in a feedback replay buffer and may continue to learn from them well into the future. We believe such a scheme to be necessary in order to overcome the difficulty in optimizing more complex function approximation models. Contrast this with the reason that replay buffers are used in recent deep reinforcement literature, which is as a means by which to improve the learning stability as opposed to overcoming inaccessibility of training data.
      (c) The function approximation model itself. All previous TAMER work has used a fixed feature generation process followed by a linear function, whereas we have utilized learned deep neural networks in both of these phases. We believe this to be a significant contribution in that it may enable using the TAMER framework in more complex and practical domains.
We believe that the combination of each of these differences, combined with the results demonstrating the success of Deep TAMER does indeed comprise a significant technical contribution. With respect to its applicability to more complex domains, this was in fact our entire motivation for studying the use of deep neural networks in the context of TAMER: while we concede that Bowling is indeed a "toy domain," we note here that the agent is learning over a pixel-level state space in an end-to-end fashion without the need for hand-crafted features. Since these are the same types of state spaces present in more practical domains, e.g., robots with camera sensors, we believe that the technique holds promise for being useful in these domains as well. That said, R3 has made an excellent point in asking us to make more clear the scope of the specific results presented here as being limited to Bowling. Due to our limited access to human interaction data, we chose here to present Bowling as it was the only domain for which we simultaneously had data and positive training results. There are, however, a large number of domains and/or hyperparameter settings that we have not yet been able to experiment with, and, for the reasons stated above, we are optimistic that TAMER can yield positive results in many of them. If accepted, the camera-ready version of our paper will contain discussion clarifying these important points.

Another aspect of the paper in which the reviewers appropriately asked for clarification was with respect to several details pertaining to our choice of $\hat{H}$. R2 asked for a diagram of z and clarification of how it is trained and how it would scale to larger action spaces, and R3 pointed out an important error in the manuscript regarding its initialization. With respect to the portion of the network we denote as $z$, R2 is correct in saying that the weights are learned during the interaction using SGD. However, we would like to point out that the CNN encoding portion of the network is also *learned* in a pre-training phase. Regarding having multiple outputs, we agree that the current description is ambiguous. More explicitly, our training procedure is as follows. Given a state-action pair $(s,a)$, $H(s,a)$ is the value obtained when using $s$ as the input to the network and, from the multiple outputs generated by the network, selecting the specific output corresponding to $a$. Training is done by feeding the scalar error signal $\ell$ back into this specific output only (i.e., using errors of $0$ for all other outputs). We will include a diagram and text in the final version of the paper to make this more explicit. R2's question about how the approach would scale to larger output spaces is interesting, but outside the scope of the current work. That said, while there are many useful domains with relatively low-dimensional discrete action spaces, it is an interesting direction for future research. Given the success of deep convolutional networks for tasks with thousands of output dimensions (e.g., those used in object classification), we see no reason to expect that our approach wouldn't also be able to handle output dimensions of that size. With respect to R3's question about $\hat{H}_0$, we thank them as they have actually pointed out an error in our manuscript. The implemented network is actually initialized *randomly* using to standard DNN approaches; something that has been found to be critical to their effectiveness. This means that the outputs of $\hat{H}_0$ are actually initially random instead of 0. While this may cause early iterations to be slightly different than those resulting from a 0 initialization, we expect any differences will disappear after a few iterations of learning. Thanks to the reviewer for pointing this out and we fix this error in the final version of the paper. We will also include the above discussion as a difference between TAMER and Deep TAMER.

Several of the reviewers' comments and questions focused on the specific hyperparameter choices we used in this work. Specifically, R2 asked about the number of frames used as input and the selection of a CNN autoencoder, and R2 and R3 both asked about our specific choice of distribution used in computing the importance weights. The effect of varying these and other hyperparameters is indeed an interesting question that we hope to explore further in the future, but we were unable to do so during the course of the work presented here. The reason is that validating specific hyperparameter choices requires us to gather new human interaction data with a system that uses those hyperparameter values, and we had only very limited access to this type of data (scheduled, in-person sessions). As a result, we were forced to make choices based on intuition and then use the limited amount of experimental data we did have access to to validate these choices. Our intuition behind using 2 consecutive game frames as input was a combination of the success of multi-frame input in deep RL and wanting to keep the number of network parameters small. We used a learned CNN as a feature-seelction scheme because CNNs have proven extremely successful for many pixel-level tasks in machine learning. Moreover, we are not sure which other schemes R2 had in mind, but we believe the learned feature selection from the autoencoder would be superior to many fixed feature selection schemes. With respect to the importance weights, we chose the uniform [0.2s,4s] distribution based on the discussion of human reaction time in (Knox and Stone, 2009) and our own guess for how long humans might wait to provide feedback for Bowling. Here in particular, we did have enough data to try one other weighting scheme, namely using the Gamma(2.0,0.28) distribution as in (Knox and Stone, 2009), though we found it to be inferior to the presented uniform distribution. Due to space constraints, we did not present this finding, but with the extra page limit allowed in the final paper, we will include a new figure highlighting this finding along with the hyperparameter discussion above in the camera-ready version.

Finally, there were interesting questions from the reviewers regarding the specific TAMER setting we studied. R1 asked whether or not there is any benefit in using an interactive approach vs an "offline" approach, and R3 asked why we didn't compare to TAMER+RL. Regarding R1's question, yes, we do believe that there is benefit to using an interactive approach rather than an "offline" approach such as IRL or imitation learning. Though it is not the case for Atari games, there could be many tasks, especially in robotics, for which it is impossible to gather an expert demonstration from a human. In these cases, an critique-based approach such as TAMER is still applicable. Moreover, performing the learning online during the interaction allows the human trainer to more easily observe the effect of their training versus an offline technique. Regarding the reason we did not compare with TAMER+RL, i.e., a setting in which interactive feedback and environment feedback are jointly considered, it is because we have studied Deep TAMER here in a setting that does not perform any RL before, during, or after the human interaction, and so we do not think it fair to compare it with any technique that does. Certainly combining our approach with reinforcement learning is of interest, but it is outside the scope of this manuscript. We are, however, interested in pursuing this direction in future work.

R3 also had many minor comments regarding typos and reference and figure formatting that we greatly appreciate, and we will correct these issues the camera-ready version of the paper if accepted.



==> responses_collated_cut.txt <==
Thanks to each reviewer for taking the time to read our paper and provide valuable insight and feedback. We very much appreciate the several positive comments. Due to space constraints, we will focus here only on responding to the major concerns raised.

There were several excellent questions/comments regarding results. First, the results shown in Fig. 3 are statistically significant, and we'll adjust the figure in the final version to include error bars. Second, R3 makes a good point that an equal number of TAMER and Deep TAMER participants should comprise the presented results. At submission, only the data from 5 participants training via TAMER was available. We will update the final version of the paper to include data from all 9 TAMER participants; it does not change the qualitative results. Regarding the implemented versions of each algorithm, we agree that this should be made more clear, and we will amend the final version of the paper to include these details. In short, we implemented a version of TAMER close to Alg. 2 of (Knox and Stone, 2009) with the same credit assignment scheme used for Deep TAMER. The only major difference is that a unique linear parameter vector is learned for each discrete action. The other algorithms were executed exactly as listed in the source papers cited. With respect to R1's request for a baseline using deep IRL or imitation learning, we note that the DQfD work of (Hester et al., arXiv) provides exactly this while using far more than 15 minutes of demonstration. We will update Fig. 3 to include their reported score of 101.7 (inferior to our result of ~180).

Other concerns brought up by all reviewers dealt with the technical contribution and applicability of Deep TAMER. We agree that these concerns should be addressed more explicitly in the text, but we respectfully argue that the work is indeed a significant technical contribution and that it has great potential to be applicable to many more domains. First, there are several significant differences between Deep TAMER and TAMER beyond using a deep neural network function approximation model:
  (a) The specific loss function used, (5), is slightly different than the one used by TAMER in that ours seeks to minimize a weighted difference between the human reward and the predicted value for each state-action pair *individually*. We believe this is more faithful to the idea that the human reward signal applies probabilistically to individual state-action pairs, and that bringing (5) to bear in addressing this unique issue constitutes more than a re-use of prior work.
  (b) The frequency of learning. TAMER learns once from each state-action pair, whereas Deep TAMER can learn from each multiple times due to the buffer. Unlike the replay buffers used in recent deep RL literature, ours is used explicitly to address sparse feedback as opposed to overcoming instability during learning.
Respectfully, we believe that the these differences coupled with our results demonstrating the success of Deep TAMER do indeed comprise a significant technical contribution. With respect to Deep TAMER's applicability in more domains, this was in fact our entire motivation for the work: while we concede that Bowling is a "toy domain," the agent *is* learning over a pixel-level state space in an end-to-end fashion. These are the same properties exhibited by techniques that have been shown to work for, e.g., real-world robotics tasks and so we believe Deep TAMER has the same potential. That said, R3 has made an excellent point in asking us to make more clear that we have only demonstrated success on Bowling. Due to limited access to human interaction data, we were only able to perform our analysis for the Bowling domain. There are, of course, a large number of domains and/or hyperparameter settings that make sense to experiment with in near-term future work. If accepted, the camera-ready version of our paper will contain discussion clarifying these important points.

There were also several understandable requests for clarification about $\hat{H}$. Yes, $z$ is trained via SGD during the interaction, but we'd like to point out the the CNN portion of the network is also *learned* in the pre-training phase. Regarding the outputs, $\hat{H}$ has one output per action, and training is done through the standard "masking" procedure as in DQN. We will include a new diagram and text in the final paper to make this more explicit. With respect to R3's question about $\hat{H}_0$, we thank them, as they have actually pointed out an error in our manuscript: $\hat{H}_0$ is comprised of the pre-trained encoder and a $z$ initialized randomly using a standard DNN approach. We will fix this in the final version of the paper.

Finally, several reviewer comments focused on the specific hyperparameter choices (input, feature encoder, importance weights) we used here. The effect of varying these is indeed an interesting question that we hope to explore further, but we were regrettably unable to do so here. The reason is that validating specific hyperparameter choices requires new human interaction data with a system that uses those hyperparameter values, and we had only very limited access to this type of data (scheduled, in-person sessions). As a result, we were forced to make choices based on intuition and then use our limited experimental data to validate these choices. We will update the paper to explain this and the intuitive reasoning behind our choices. One notable exception is the importance weights: we were able to also try the Gamma(2.0,0.28) weighting scheme as in (K&S '09), though we found it to be inferior to the presented choice. We'll utilize the extra space in the final version to add a figure and a discussion presenting this comparison.

